Evolving beyond z=0: insights about the future of stars and the intergalactic medium

We present results from seven cosmological simulations that have been extended beyond the present era as far as redshift $z=-0.995$ or $t\approx96\,{\rm Gyr}$, using the Enzo simulation code. We adopt the calibrated star formation and feedback prescriptions from our previous work on reproducing the Milky Way with Enzo with modifications to the simulation code, chemistry and cooling library. We then consider the future behaviour of the halo mass function (HMF), the equation of state (EOS) of the IGM, and the cosmic star formation history (SFH). Consistent with previous work, we find a freeze-out in the HMF at $z\approx-0.6$. The evolution of the EOS of the IGM presents an interesting case study of the cosmological coincidence problem, where there is a sharp decline in the IGM temperature immediately after $z=0$. For the SFH, the simulations produce a peak and a subsequent decline into the future. However, we do find a turnaround in the SFH after $z\approx-0.98$ in some simulations, probably due to the limitations of the criteria used for star formation. By integrating the SFH in time up to $z=-0.92$, the simulation with the best spatial resolution predicts an asymptotic total stellar mass that is very close to that obtained from extrapolating the fit of the observed SFR. Lastly, we investigate the future evolution of the partition of baryons within a Milky Way-sized galaxy, using both a zoom and a box simulation. Despite vastly different resolutions, these simulations predict individual haloes containing an equal fraction of baryons in stars and gas at the time of freeze-out ($t\approx30\,{\rm Gyr}$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
